Exploring the consequences of cyber attacks on Powertrain Cyber Physical Systems

This paper proposes a novel approach for the study of cyber-attacks against the powertrain of a generic vehicle. The proposed model is composed by a a generic Internal Combustion engine and a speed controller, that communicate through a Controller Area Network (CAN) bus. We consider a threat model composed by three representative attack scenarios designed to modify the output of the model, thus affecting the rotational speed of the engine. Two attack scenarios target both vehicle sensor systems and CAN communication, while one attack scenario only requires injection of CAN messages. To the best of our knowledge, this is the first attempt of modeling the consequences of realistic cyber attacks against a modern vehicle.

==> scaletta.txt <==
Abstract
Introduction
Related

Background
    + Controller Area Network
    + Engine model

Threat Model
    + Scopo dell'attaccante -> Aumentare la velocità del veicolo
    + Attacchi al sensore
        + replay 
        + fuzzing
    + Attacchi CAN
        + injection

Attack consequences
    + Attacchi al sensore
        + replay 
        + fuzzing
    + Attacchi CAN
        + injection


Conclusions

